Multi-domain Dialog State Tracking using Recurrent Neural Networks

Dialog state tracking is a key component of many modern dialog systems, most of which are designed with a single, well-defined domain in mind. This paper shows that dialog data drawn from different dialog domains can be used to train a general belief tracking model which can operate across all of these domains, exhibiting superior performance to each of the domain-specific models. We propose a training procedure which uses out-of-domain data to initialise belief tracking models for entirely new domains. This procedure leads to improvements in belief tracking performance regardless of the amount of in-domain data available for training the model.

==> csfile.txt <==
******************************************************************************
FILE: $RCSfile: csfile.txt,v $
      $Revision: 3.71 $
      $Date: 1996/08/18 20:41:31 $
******************************************************************************


An 8-bit Implementation of BibTeX 0.99 with a Very Large Capacity
=================================================================


Contents
--------

    1.  The Codepage and Sort Order (CS) File
    	1.1 CS file syntax
	1.2 Testing a CS file
	1.3 Sharing your CS file

    2.  Change Log



1.  The Codepage and Sort Order (CS) File
-----------------------------------------

The Codepage and Sort definition (CS) file is used to define the 8-bit
character set used by BibTeX and the order in which those characters should
be sorted.  

NOTE:   this file contains many 8-bit characters and may cause problems
        if you try to display or print it on 7-bit systems (e.g. older
        versions of Unix).


    1.1 CS file syntax
    ------------------

    The codepage and sorting order (CS) file defines how BibTeX will treat an
    8-bit character set, specifically which characters are to be treated as
    letters, the upper/lower case relationships between characters, and the
    sorting order of characters.
  
    The CS file may contain a number of sections, each presented in the form
    of a TeX macro:
  
        \section-name{
            <section definitions>
        }
  
    Four sections are currently supported: \lowupcase, \lowercase, \uppercase
    and \order.  The syntax of the four supported sections is summarised
    below.
  
    8-bit characters may be entered naturally, but to avoid problems with
    character set translation or corruption, they can also be entered using
    the TeX-style portable notation for character codes, i.e. ^^XX, where XX
    is the hexadecimal value ofthe character code.
  
    Reading of the sections ends when the first '}' character is reached, so
    '}' can't be included in a section.  You can, however, use ^^7d instead.
  
    The percent sign ('%') is used to introduce a trailing comment - it and
    all remaining characters on a line are ignored.  If you need to insert a
    percent character, you can use ^^25 instead.
  
  
    \lowupcase section
  
        The \lowupcase section of the CS file is used to define the lower
        /upper and upper/lower case relationship of pairs of specified
        characters.  It is only used if the relationship is symmetrical - use
        \lowercase or \upcase if it isn't.
    
        The syntax of the \lowupcase section is:
  
            \lowupcase{
                <LC-1> <UC-1>   % Comment begins with a percent sign
                <LC-2> <UC-2>
                ...
                <LC-N> <UC-N>
            }
  
        Each <LC-n> <UC-n> pair of characters defines that the upper case
        equivalent of <LC-n> is <UC-n> *and* the lower case equivalent of
        <UC-n> is <LC-n>.
  
        You cannot redefine the lower or upper case equivalent of an ASCII
        character (code < 128), so all instances of <LC-n> and <UC-n> (i.e.
        both sides of the relationship) must have codes > 127.
  
  
   \lowercase section
  
        The \lowercase section of the CS file is used to define the lower
        case equivalent of specified characters.  It should normally only be
        used if the relationship isn't symmetrical - use \lowupcase if it is.
  
        The syntax of the \lowercase section is:
  
            \lowercase{
                <UC-1> <LC-1>   % Comment begins with a percent sign
                <UC-2> <LC-2>
                ...
                <UC-N> <LC-N>
            }
  
        Each <LC-n> <UC-n> pair of characters defines that the lower case
        equivalent of <UC-n> is <LC-n>.
  
        You cannot redefine the lower case equivalent of an ASCII character
        (code < 128), so all instances of <UC-n> (i.e. the left hand side of
        the relationship) must have codes > 127.
  
  
   \uppercase section
  
        The \uppercase section of the CS file is used to define the upper
        case equivalent of specified characters.  It should normally only be
        used if the relationship isn't symmetrical - use \lowupcase if it is.
  
        The syntax of the \uppercase section is:
  
            \uppercase{
                <LC-1> <UC-1>   % Comment begins with a percent sign
                <LC-2> <UC-2>
                ...
                <LC-N> <UC-N>
            }
  
        Each <LC-n> <UC-n> pair of characters defines that the upper case
        case equivalent of <LC-n> is <UC-n>.
  
        You cannot redefine the upper case equivalent of an ASCII character
        (code < 128), so all instances of <LC-n> (i.e. the left hand side of
        the relationship) must have codes > 127.
  
  
    \order section
  
        The \order section of the CS file is used to define the order in
        which characters are sorted.
  
        The syntax of the \order section is:
  
            \order{
                <char-1>                % Comment begins with a percent sign
                <char-2> <char-3>       % whitespace between the chars
                <char-4> - <char-5>     % a hyphen between the chars
                <char-4> _ <char-5>     % an underscore between the chars
                ...
                <char-n>
            }
  
        All characters on the same line are given the same sorting weight.
  
        The construct <char-1> <underscore> <char-2> is used to denote that
        all characters in the range <char-1> to <char-2> should be given the
        same sorting weight.  For example, "A _ Z" would cause all ASCII
        upper case alphabetical characters to have the same sorting weight
        and would be equivalent to placing all 26 characters on the same
        line.
  
        The construct <char-1> <hyphen> <char-2> is used to denote that all
        characters in the range <char-1> to <char-2> should be given an
        ascending set of sorting weights, starting with <char-1> and ending
        with <char-2>.  For example, "A - Z" would cause all upper case ASCII
        alphabetical characters to be sorted in ascending order and would be
        equivalent to placing 'A' on the first line, 'B' on the second,
        through to 'Z' on the 26th line.
  
        The characters at the beginning of the order section are given a
        lower sorting weight than characters occuring later.  When sorting
        alphabetically, characters with the lowest weight come first.
        
        All characters not in the \order section (including ASCII characters)
        are given the same very high sorting weight to ensure that they come
        last when sorting alphabetically.


    1.2 Testing a CS file
    ---------------------

    If you create a CS, you'll want a straightforward way of testing that
    BibTeX is interpreting it as you expect it to.  The --debug=csf option
    will report the results of parsing the CS file.  Specifically, BibTeX
    will report:
    
        o   characters with codes > 127 that it has defined as type ALPHA
        o   characters with upper case equivalents
        o   characters with lower case equivalents
        o   characters in ascending sorting order

    An example of the output when processing the cp437lat.csf CS file is
    shown below.  This output will only make sense if you are using a
    computer that supports the IBM codepage 437.

        D-CSF: c8read_csf: trying to open CS file `cp437lat.csf' ...
        D-CSF: reading the \lowupcase section ... 
        D-CSF: finished reading the \lowupcase section.
        D-CSF: reading the \uppercase section ... 
        D-CSF: finished reading the \uppercase section.
        D-CSF: reading the \order section ... 
        D-CSF: finished reading the \order section.
        
        D-CSF: 8-bit ALPHA characters
        D-CSF: ----------------------
        D-CSF: 80:  €    '  ƒ  "  …  †  ‡  ˆ  ‰  Š  ‹  Œ    Ž    
        D-CSF: 90:    '  '  "  "  •  –  —  .  ™  š  .  .  .  .  .  
        D-CSF: a0:     ¡  ¢  £  ¤  ¥  .  .  .  .  .  .  .  .  .  .  
        D-CSF: b0:  .  .  .  .  .  .  .  .  .  .  .  .  .  .  .  .  
        D-CSF: c0:  .  .  .  .  .  .  .  .  .  .  .  .  .  .  .  .  
        D-CSF: d0:  .  .  .  .  .  .  .  .  .  .  .  .  .  .  .  .  
        D-CSF: e0:  .  á  .  .  .  .  .  .  .  .  .  .  .  .  .  .  
        D-CSF: f0:  .  .  .  .  .  .  .  .  .  .  .  .  .  .  .  .  
        
        D-CSF: Characters with upper case equivalents
        D-CSF: --------------------------------------
        D-CSF: a [61] <<< A [41]      b [62] <<< B [42]      c [63] <<< C [43]
        D-CSF: d [64] <<< D [44]      e [65] <<< E [45]      f [66] <<< F [46]
        D-CSF: g [67] <<< G [47]      h [68] <<< H [48]      i [69] <<< I [49]
        D-CSF: j [6a] <<< J [4a]      k [6b] <<< K [4b]      l [6c] <<< L [4c]
        D-CSF: m [6d] <<< M [4d]      n [6e] <<< N [4e]      o [6f] <<< O [4f]
        D-CSF: p [70] <<< P [50]      q [71] <<< Q [51]      r [72] <<< R [52]
        D-CSF: s [73] <<< S [53]      t [74] <<< T [54]      u [75] <<< U [55]
        D-CSF: v [76] <<< V [56]      w [77] <<< W [57]      x [78] <<< X [58]
        D-CSF: y [79] <<< Y [59]      z [7a] <<< Z [5a]       [81] <<< š [9a]
        D-CSF: ' [82] <<<  [90]      ƒ [83] <<< A [41]      " [84] <<< Ž [8e]
        D-CSF: … [85] <<< A [41]      † [86] <<<  [8f]      ‡ [87] <<< € [80]
        D-CSF: ˆ [88] <<< E [45]      ‰ [89] <<< E [45]      Š [8a] <<< E [45]
        D-CSF: ‹ [8b] <<< I [49]      Œ [8c] <<< I [49]       [8d] <<< I [49]
        D-CSF: ' [91] <<< ' [92]      " [93] <<< O [4f]      " [94] <<< ™ [99]
        D-CSF: • [95] <<< O [4f]      – [96] <<< U [55]      — [97] <<< U [55]
        D-CSF:   [a0] <<< A [41]      ¡ [a1] <<< I [49]      ¢ [a2] <<< O [4f]
        D-CSF: £ [a3] <<< U [55]      ¤ [a4] <<< ¥ [a5]
        
        D-CSF: Characters with lower case equivalents
        D-CSF: --------------------------------------
        D-CSF: A [41] >>> a [61]      B [42] >>> b [62]      C [43] >>> c [63]
        D-CSF: D [44] >>> d [64]      E [45] >>> e [65]      F [46] >>> f [66]
        D-CSF: G [47] >>> g [67]      H [48] >>> h [68]      I [49] >>> i [69]
        D-CSF: J [4a] >>> j [6a]      K [4b] >>> k [6b]      L [4c] >>> l [6c]
        D-CSF: M [4d] >>> m [6d]      N [4e] >>> n [6e]      O [4f] >>> o [6f]
        D-CSF: P [50] >>> p [70]      Q [51] >>> q [71]      R [52] >>> r [72]
        D-CSF: S [53] >>> s [73]      T [54] >>> t [74]      U [55] >>> u [75]
        D-CSF: V [56] >>> v [76]      W [57] >>> w [77]      X [58] >>> x [78]
        D-CSF: Y [59] >>> y [79]      Z [5a] >>> z [7a]      € [80] >>> ‡ [87]
        D-CSF: Ž [8e] >>> " [84]       [8f] >>> † [86]       [90] >>> ' [82]
        D-CSF: ' [92] >>> ' [91]      ™ [99] >>> " [94]      š [9a] >>>  [81]
        D-CSF: ¥ [a5] >>> ¤ [a4]
        
        D-CSF: Characters in sorting order
        D-CSF: ---------------------------
        D-CSF: 00:  0 [30] 
        D-CSF: 01:  1 [31] 
        D-CSF: 02:  2 [32] 
        D-CSF: 03:  3 [33] 
        D-CSF: 04:  4 [34] 
        D-CSF: 05:  5 [35] 
        D-CSF: 06:  6 [36] 
        D-CSF: 07:  7 [37] 
        D-CSF: 08:  8 [38] 
        D-CSF: 09:  9 [39] 
        D-CSF: 0a:  A [41] a [61] ƒ [83] " [84] … [85] † [86] Ž [8e]  [8f]   [a0] 
        D-CSF: 0b:  ' [91] ' [92] 
        D-CSF: 0c:  B [42] b [62] 
        D-CSF: 0d:  C [43] c [63] € [80] ‡ [87] 
        D-CSF: 0e:  D [44] d [64] 
        D-CSF: 0f:  E [45] e [65] ' [82] ˆ [88] ‰ [89] Š [8a]  [90] 
        D-CSF: 10:  F [46] f [66] 
        D-CSF: 11:  G [47] g [67] 
        D-CSF: 12:  H [48] h [68] 
        D-CSF: 13:  I [49] i [69] ‹ [8b] Œ [8c]  [8d] ¡ [a1] 
        D-CSF: 14:  J [4a] j [6a] 
        D-CSF: 15:  K [4b] k [6b] 
        D-CSF: 16:  L [4c] l [6c] 
        D-CSF: 17:  M [4d] m [6d] 
        D-CSF: 18:  N [4e] n [6e] 
        D-CSF: 19:  ¤ [a4] ¥ [a5] 
        D-CSF: 1a:  O [4f] o [6f] " [93] " [94] • [95] ™ [99] ¢ [a2] 
        D-CSF: 1b:  P [50] p [70] 
        D-CSF: 1c:  Q [51] q [71] 
        D-CSF: 1d:  R [52] r [72] 
        D-CSF: 1e:  S [53] s [73] 
        D-CSF: 1f:  á [e1] 
        D-CSF: 20:  T [54] t [74] 
        D-CSF: 21:  U [55] u [75]  [81] – [96] — [97] š [9a] £ [a3] 
        D-CSF: 22:  V [56] v [76] 
        D-CSF: 23:  W [57] w [77] 
        D-CSF: 24:  X [58] x [78] 
        D-CSF: 25:  Y [59] y [79] 
        D-CSF: 26:  Z [5a] z [7a] 
        D-CSF: (All other characters are sorted equally after any of the above.)

    
    1.3 Sharing your CS file
    ------------------------

    Although we have provided a limited number of CS files, we hope that
    other will soon produce different examples for other character sets and
    national sorting orders.  We will also be happy to accept corrections to
    the example files supplied.

    If you'd like to contribute a CS file, please send it to one of the
    authors or upload it to one of the CTAN FTP archives.  If you e-mail a
    copy please ZIP and encode (UU/MIME) it so that we can be confident that
    the file has not become corrupted in transit.



2.  Change Log
--------------

$Log: csfile.txt,v $
# Revision 3.71  1996/08/18  20:41:31  kempson
# Placed under RCS control.
#
******************************** END OF FILE *******************************


==> ensemble_4_laptops.dat <==
45	29.4
90	39.6
180	56.9
270	66.2
360	71.0
450	72.5
540	72.7
630	74.3
720	76.7
810	78.3
900	77.4


==> ensemble_4_michigan.dat <==
44	51.1
85	55.4
165	60.3
250	60.8
335	61.6
420	63.0  
505	63.7
590 	63.7
675	64.4
760	65.1
845	65.0



==> ensemble_4_slotspec_laptops.dat <==
45	72.3
90	74.9
180	75.9
270	78.1
360	78.4
450	78.0
540	78.9
630	79.7
720	80.2
810	80.1
900	81.4


==> ensemble_4_slotspec_mr.dat <==
44	58.8
85	61.2
165	63.1
250	63.5
335	63.6
420	63.8
505	64.0
590 	65.7
675	64.9
760	65.9
845	66.0

